Axion signatures from supernova explosions through the nucleon electric-dipole portal

We consider axions coupled to nucleons and photons only through the nucleon electric-dipole moment (EDM) portal. This coupling is a model-independent feature of QCD axions, which solve the strong CP problem, and might arise as well in more general axion-like particle setups. We revise the supernova (SN) axion emission induced by the nucleon EDM coupling and refine accordingly the SN 1987A bound. Furthermore, we calculate the axion flux from a future Galactic SN and show that it might produce a peculiar and potentially detectable gamma-ray signal in a large underground neutrino detector such as the proposed Hyper-Kamiokande. The possibility to detect such a signal offers a way to search for an oscillating nucleon EDM complementary to CASPERe, without relying on the assumption that axions are a sizeable component of the dark matter. Furthermore, if axions from SN produce an observable signal, they could also lead to an amount of cosmological extra-radiation observable in future cosmic surveys.

==> response.txt <==
Dear Editor,

We thank the Referee for their useful comments.

Regarding the first question about Appendix A, we agree with the Referee. 
One should worry about the possibility that radiative effects could
spoil the cancellation imposed at tree-level couplings. In fact, one of
the authors has been recently working on this issue, implementing RG
equations for axion couplings in the class of nucleo- and electro-phobic
axion models discussed in Appendix A. The paper has appeared very recently 
on the arXiv (2205.15326) and the outcome is the following: the nucleo- and 
electro-phobic conditions can be kept upon including running effects, albeit within
fairly different parameter space regions. This is
a non-trivial result, that we have now mentioned in the manuscript.

Concerning the second question, about the needed
cancellation in order to make the nEDM SN bound the strongest, we stated
that this cannot be achieved in simple models where couplings are
suppressed at cost of a single tuning. We made this point clearer in this revised version of our paper. 
Nevertheless, it remains a possibility which is admittedly an
unlikely one, given the need of invoking other non-trivial effects, such
as further cancellations again flavour mixing parameters (for couplings
to nucleons, pions and electrons), as well as extra KSVZ-like sectors
(for couplings to photons).

To facilitate the reading of the new remarks in the text, we have
highlighted them in red.

Yours sincerely,
Giuseppe Lucente, Leonardo Mastrototaro, Pierluca Carenza, Luca Di
Luzio, Maurizio Giannotti and Alessandro Mirizzi
